Game Theory in Distributed Systems Security: Foundations, Challenges, and Future Directions

Many of our critical infrastructure systems and personal computing systems have a distributed computing systems structure. The incentives to attack them have been growing rapidly as has their attack surface due to increasing levels of connectedness. Therefore, we feel it is time to bring in rigorous reasoning to secure such systems. The distributed system security and the game theory technical communities can come together to effectively address this challenge. In this article, we lay out the foundations from each that we can build upon to achieve our goals. Next, we describe a set of research challenges for the community, organized into three categories -- analytical, systems, and integration challenges, each with "short term" time horizon (2-3 years) and "long term" (5-10 years) items. This article was conceived of through a community discussion at the 2022 NSF SaTC PI meeting.

==> reviews.txt <==
ASSOCIATE EDITOR COMMENTS:

Editor
Comments to Author :
I agree with two of the reviewers that the current paper should try to give more insights and go beyond a taxonomy.

REVIEWS:

Please note that some reviewers may have included additional comments in a separate file. If a review contains the note "see the attached file" under Section III A - Public Comments, you will need to log on to ScholarOne Manuscripts to view the file. After logging in, select the Author Center, click on the "Manuscripts with Decisions" queue and then click on the "view decision letter" link for this manuscript. You must scroll down to the very bottom of the letter to see the file(s), if any. This will open the file that the reviewer(s) or the Associate Editor included for you along with their review.

**************
Reviewer: 1
**************

Recommendation: Accept With No Changes

Comments:
The manuscript tackles an important issue: the lack of game-theoretic models for the analysis of the security of distributed systems. The manuscript presents a solid organisation of the state of the literature and of the future challenges for researchers.

Additional Questions:
1. How relevant is this manuscript to the readers of this periodical? Please explain your rating in the Detailed Comments section.: Very Relevant

2. To what extent is this manuscript relevant to readers around the world?: The manuscript is of interest to readers throughout the world

3. What is the most appropriate forum for the publication of this manuscript?: Not familiar with IEEE publications / other

1. Does the manuscript contain title, abstract, and/or keywords?: Yes

2. Are the title, abstract, and keywords appropriate? Please elaborate in the Detailed Comments section.: Yes

3. Does the manuscript contain sufficient and appropriate references (maximum 15-unless the article is a survey or tutorial in scope)? Please elaborate in the Detailed Comments section.: References are sufficient and appropriate

If you are suggesting additional references they must be entered in the text box provided.  All suggestions must include full bibliographic information plus a DOI.


If you are not suggesting any references, please type NA.: NA

4. How would you rate the organization of the manuscript? Please elaborate in the Detailed Comments section.: Satisfactory

5. Is the length of the manuscript appropriate for the topic? Please elaborate in the Detailed Comments section.: Satisfactory

6. Please rate and comment on the readability of this manuscript in the Detailed Comments section.: Easy to read

1. Please summarize what you view as the key point(s) of the manuscript and the importance of the content to the readers of this periodical.: In the last years, the large adoption of distributed systems was not followed by a solid development of game-theoretical methods to analyse their security. The article manifests the demand of a more developed research in this field. The readers of this periodical can find interesting guidelines on how to approach this problem. The article proposes a significant analysis of the literature and possible directions for the development of the research.

2. Is the manuscript technically sound? Please explain your answer in the Detailed Comments section.: Yes

3. What do you see as this manuscript's contribution to the literature in this field?: To the best of my knowledge, even if the lack of development of game-theoretical methods for distributed systems is a known problem, no article in the literature tackles head on this issue. The manuscript provides interesting guidelines to be used as a reference for other researchers.

4. What do you see as the strongest aspect of this manuscript?: The manuscript presents clearly a problem and all the aspects that concern it. It provides a clear direction to the readers.

5. What do you see as the weakest aspect of this manuscript?: The analysis is complete but not formal. One possible development of this work (not necessarily in this manuscript, but in a future one) could be a more rigorous categorization of the models used in game theory and distributed systems.

7. Please rate and comment on the timeliness and long term interest of this manuscript to S&P readers in the Detailed Comments section. Select all that apply.: Topic and content are of immediate interest to S&P readers but may be of less interest in 12 months

Please rate the manuscript. Explain your choice in the Detailed Comments section.: Good

**************
Reviewer: 2
**************

Recommendation: Author Should Prepare A Major Revision For A Second Review

Comments:
Referee report on the paper "Game Theory in Distributed Systems Security: Foundations, Challenges, and Future Directions" by Abdallah Mustafa; Bagchi, Saurabh; Bopardikar, Shaunak; Chan, Kevin; Gao, Xing; Kantarcioglu, Murat; Li, Congmiao; Liu, Peng; Zhu, Quanyan.

The submission urges for a rigorous reasoning to secure distributed systems,
through a collaborative efforts of distributed system security and game theory technical communities.

The submission described a set of open research challenges and future research direction in securing distributed computing systems structure. The challenges are suggested to be for collaborative efforts of distributed system security and game theory technical communities. The authors survey some game-theoretic models and results on security of independent systems and also survey findings from publications on security of distributive systems. From there on the authors propose three broad categories of technical challenges that emerged from the review. These challenges are suggested to be a focus for the future efforts of communities to improve the security landscape of distributed security systems.

I think that the idea behind this submission have merits and benefits for efforts to improve the security of distributed systems. I also find that fusing game-theoretic and technical, computer science approaches is a viable way to move forward in achieving this goal. However, there needs to be a stronger motivation why the authors would like to share their views on challenges and future research. The contribution would be more apparent, for example, if the submission would be shaped around a rigorous review of the literature on the topic. Or if the submission would discuss the pro’s and con’s of various game-theoretic models. In its current form it is not very clear what the contribution of the submission is.

+++
Mustafa: Thanks for the comment. We would like to emphasize the following points:
1. We have modified our Abstract, Introduction, and Figure 1 to capture main contributions of this work. In particular, we have clarified the flow of our vision paper via extending Figure 1 caption. We have also modified the three research questions in Introduction to further clarify the main focus of our work. Furthermore, we have also added Figure 2 to outline the main timeline of main challenges and future research directions on analytical side, and systems side for integrating game-theory and distributed systems security. We have also edited "Foundations: Build on Them" Section to further clarify different setups.


2. We emphasize that the "Foundations: Build on Them" Section already provides a review of both, Game theoretic and Distributed Systems Security. Additionally, it categorizes game theory literature via different game-theorertic model along with the setup (or application) in which this model works. We also kindly refer to the several review papers that this "Foundations: Build on Them" Section  contains.
+++

++++++++++
Kevin: I suggest, somehow, to more strongly emphasize the contribution of this *vision* paper, starting with P2. "This problem context leads to three overarching questions..." That or refer the reviewer to this section.
++++++++++

++++++++++
From Shaunak: To add to Kevin's suggestion above, we should remind the reviewer that the Foundations Section already provides a review of both, Game theoretic and Distributed Systems Security. Additionally, the paper references several review papers as well.
+++++++++++

The game-theoretic foundation section of the paper appears as a collection of types of games that deal with security of independent systems. From my perspective, this section would benefit from a more structured or systematic way of looking at different types or classes of games. What are the differences between these types of games from the perspective of the main objective? For example, what is the reason that static games of perfect information are set apart from sequential games? Or games of imperfect information from simultaneous move games? Can you think of a way organizing the review of game theoretic models? Which goes back to the point about the pros and cons of different models.

+++++
Mustafa: Thanks for the suggestion. We have enhanced the foundations of game-theoretic security section as follows:

1. For each game-theoretic model class, we provided the benefit of such class (or model) from the perspective of the objective (securing distributed systems). In particular, we now summarize each class using the following points:

A. Overall, complete information game-theoretic models for security games can help in making
better proactive security planning and predicting
worst-case scenarios by the attackers on these
distributed systems.

B. Overall, leveraging incomplete information game-theoretic models for distributed systems security captures the uncertainty about the
adversary’s actions and payoffs, along with the actions of other stakeholders which can give more
accurate quantitative estimation of the security level of the distributed system.

C. There have been several applications that have benefited from Stackelberg security games for distributed systems, as diverse as countering Man-In-The-Middle (MITM) attacks and screening airport passengers throughout the USA [14]. The sequential order in these
games also identify realistic cases where adversary attacks distributed systems (in firms
or government infrastructure) after the security decision-makers invest in securing these systems.


D. Overall, simultaneous-move games arise in military-based distributed system security
applications. Furthermore, simultaneous-move games may be a better way to model real-world
situations in which attackers may choose to act without acquiring costly information about the defense security strategy, particularly if security measures are difficult to observe (e.g.,
undercover officers, strong privacy measures, and non-available insiders).

2.  We have also elaborated on the application examples of security, games for distributed systems censorship-resilient proxy. We also refer to a survey that has comprehensive applications.

+++++


++++++++++
Kevin: It seems that the reviewer is expecting a review of game theoretic techniques rather than how game theory can be used to solve security challenges. Perhaps FIgure 1 can be restructured to detail the logic between the connection of GT and Distributed Systems Security? Perhaps this would provide better context on the approach of this paper?
++++++++++

++++++++++
From Shaunak: In the revision, we should emphasize the fact that Game theory for security has evolved over the years as conflicts have become increasingly complex due to the advancements in hardware, software and computing platforms. Therefore, in that section, we start with early versions that lead to simpler formulations to more recent and advanced ones with information asymmetry that still remain open.
++++++++++



++++++++++
Xing: We should definitely emphasize our motivation for this paper (questioned by both reviewers). Also, it looks like the reviewer really wants us to have a literature review or a discussion of pros/cons of previous works. While I understand a thorough review is definitely impossible, I wonder if the reviewer will buy it if we only rebut it. Maybe we can add a few lines of discussions.
++++++++++
++++++++
Murat:
I also think that we can also refer to the sections where the game theory model discussed is used and may be add sentence like "sequential games are useful in modeling scenarios of the form ..."
++++++

In the Introduction you have three ‘starting point’ overarching questions with two of the questions of a behavioral economics nature. Yet in the rest of the paper there is very little discussion of behavioral factors.
++++++++++
Saurabh: I will address this by adding behavioral economics perspective to security. Mustafa is the first author of our papers in IEEE Oakland, AsiaCCS, Journal of Experimental Economics, and IEEE Transactions on Control of Network Systems (TCNS).
++++++++++

+++++++++
Mustafa: I agree with Prof. Bagchi's point in addressing this. 


For response (we may mention): 

1. We have extended the discussion about the behavioral factors in our paper.

2. We have also modified the three research questions to cover the main focus of our vision paper.


++++++++


Additional Questions:
1. How relevant is this manuscript to the readers of this periodical? Please explain your rating in the Detailed Comments section.: Relevant

2. To what extent is this manuscript relevant to readers around the world?: The manuscript is of interest to readers throughout the world

3. What is the most appropriate forum for the publication of this manuscript?: Not familiar with IEEE publications / other

1. Does the manuscript contain title, abstract, and/or keywords?: Yes

2. Are the title, abstract, and keywords appropriate? Please elaborate in the Detailed Comments section.: Yes

3. Does the manuscript contain sufficient and appropriate references (maximum 15-unless the article is a survey or tutorial in scope)? Please elaborate in the Detailed Comments section.: Important references are missing; more references are needed

If you are suggesting additional references they must be entered in the text box provided.  All suggestions must include full bibliographic information plus a DOI.


If you are not suggesting any references, please type NA.: .

4. How would you rate the organization of the manuscript? Please elaborate in the Detailed Comments section.: Satisfactory

5. Is the length of the manuscript appropriate for the topic? Please elaborate in the Detailed Comments section.: Could be improved

6. Please rate and comment on the readability of this manuscript in the Detailed Comments section.: Easy to read

1. Please summarize what you view as the key point(s) of the manuscript and the importance of the content to the readers of this periodical.: see Public Comments section

2. Is the manuscript technically sound? Please explain your answer in the Detailed Comments section.: Appears to be - but didn't check completely

3. What do you see as this manuscript's contribution to the literature in this field?: see Public Comments section

4. What do you see as the strongest aspect of this manuscript?: see Public Comments section

5. What do you see as the weakest aspect of this manuscript?: see Public Comments section

7. Please rate and comment on the timeliness and long term interest of this manuscript to S&P readers in the Detailed Comments section. Select all that apply.: Topic and content are likely to be of growing interest to S&P readers over the next 12 months

Please rate the manuscript. Explain your choice in the Detailed Comments section.: Fair

**************
Reviewer: 3
**************

++++++++++
Mustafa: I can address reviewer 3's comments.
++++++++++

Recommendation: Author Should Prepare A Major Revision For A Second Review

Comments:
The motivation section in the abstract should be informed by showing more specifically the opportunities arising from progress in the distributed systems research, and that in the game theory (how can the latest trends and cutting-edge topics be interlinked?). What exactly is meant by "goals", this needs to be more specific. I would mention the comment about the origins of the article elsewhere, perhaps in the acknowledgments. The last keyword to be taken out.

++++
Mustafa: Thanks for the comments, we have addressed such  concerns as follows.

1. We enhanced significantly our abstract by focusing on the main problem, the fact that each domain has many advancements, and our paper outline. Our updated Abstract is given below 
``
Many of our critical infrastructure systems and personal computing systems, that
have a distributed structure, face increasing levels of attacks. There has been a vast research on
both game theory and distributed system security to face these increasing attacks. Therefore, we
feel it is time to bring in the rigorous reasoning from game theory advanced models to better
secure such distributed systems. The distributed system security and the game theory technical
communities can come together to effectively address this challenge of securing distributed
systems. In this article, we lay out the foundations from each domain that we can build upon to
achieve a successful integration of game theory and distributed system security for better
securing large-scale distributed systems. We then describe a set of research challenges for the
community, organized into three categories — analytical, systems, and integration challenges,
each with “short term” time horizon (2-3 years) and “long term” (5-10 years) items.
''


2. We clarified what is meant by "goals". In particular, we state "to achieve a successful integration of game theory and distributed system security for better securing large-scale distributed systems".


3. We moved the last comment about the origins of the article to the acknowledgment. 


4. The last keyword to be taken out. ????
++++



I would then further expect to align the introduction section with this narrative in terms of the story to tell.

+++
Mustafa: We have reframed our introduction to be focusing on our story via changing the second and third research questions that we aim to answer briefly in this vision paper. 
+++



There are some minor occasional typesetting issues that need addressing by carefully proofreading the draft.

+++
Mustafa: We have carefully  proofread the draft and fixed few minor typos.
+++

Overall, I find that the manuscript needs to be improved in terms of its maturity, both for presentation and content. A deeper message needs to be elicited from the current work which is mainly past surveys; the provided text comes across as a little bit shallow, somewhat generic, and flat in terms of its structure.
++++++++++
Kevin: One thought on enhancing the structure is to emphasize the short term vs. long term solutions, so perhaps suggest a figure that illustrates this aspect of what this paper includes.
++++++++++

+++++
From Shaunak: I like this idea of having another figure toward the end that shows the timeline (short term and long term horizons)
+++++

++++++++++
Peng: One thought on enhancing the structure is to use several themes (with branches) to better show the relationships between the short term challenges and the long term challenges. For example, design (i.e., game-theoretic security designs), integration of GT and ML, and tractable evaluation are some of the main themes. 
++++++++++

+++++++
Mustafa: Thanks for suggestions, I have added a timeline overview figure (Figure 2) that summarizes the message more  deeply and elicit the classification of the provided overview of research challenges, and future research direcions on analytical side, systems side, and integration side. I hope this clarifies the concern.
+++++++


More specific recommendations:

(i) Figure 1 -- it is not even referred to in the main body of the article, and it is somewhat difficult to extract information from the diagram, that is claimed in its caption. So either expand on the caption or make it clear how the flow should be interpreted. I also find it counterintuitive to use different itemisation symbols for the various outlines, this should be more consistent.

+++
MA: Addressed as follows:
(1) We extended the caption of Figure 1 to clarify the flow of our paper with detailing each component in this flow.

(2) We fixed different itemisation symbols for the various outlines, and made them consistent.

(3) We provided a reference to Figure 1 on page 3 of the main text.
+++

(ii) p8, col1, middel para: repetitive use of "such"

+++
Mus: Fixed the repetitive use of "such" in col1, middle paragraph in page 8. as follows:
(1) Such testebd -> These testbeds -

(2) Such education -> The acquired
education may help policymaker.

(3) Such evaluation environments -> The aforementioned evaluation environments.
+++

(iii) Why is there reference [20] on p7, col2, middle para - it seems ill placed, given that it is a question.

+++
Mus: Sorry for misplacement of reference [20]. We have moved it to better appropriate place in the same paragraph after the question. 
+++


The conclusion should first give a concise summary of the paper, followed by a discussion, and then talk about future directions. The currently provided conclusion is more for motivational nature.

+++
Mus: Thanks for raising such concern. We have restructured our conclusion as follows.
(i) We first provide a concise motivation for securing current distributed systems, and the need of integrating game-theory and system security concepts to better secure these systems.

(ii) We provide a concise summary of the paper flow, followed by a discussion about challenges and future directions 

(iii) We briefly summarize the importance of outlined directions in this work and potential of these efforts for securing distributed systems.
+++


Additional Questions:
1. How relevant is this manuscript to the readers of this periodical? Please explain your rating in the Detailed Comments section.: Relevant

2. To what extent is this manuscript relevant to readers around the world?: The manuscript is of interest to readers throughout the world

3. What is the most appropriate forum for the publication of this manuscript?: Not familiar with IEEE publications / other

1. Does the manuscript contain title, abstract, and/or keywords?: Yes

2. Are the title, abstract, and keywords appropriate? Please elaborate in the Detailed Comments section.: No

3. Does the manuscript contain sufficient and appropriate references (maximum 15-unless the article is a survey or tutorial in scope)? Please elaborate in the Detailed Comments section.: References are sufficient and appropriate

If you are suggesting additional references they must be entered in the text box provided.  All suggestions must include full bibliographic information plus a DOI.


If you are not suggesting any references, please type NA.: NA

4. How would you rate the organization of the manuscript? Please elaborate in the Detailed Comments section.: Could be improved

5. Is the length of the manuscript appropriate for the topic? Please elaborate in the Detailed Comments section.: Satisfactory

6. Please rate and comment on the readability of this manuscript in the Detailed Comments section.: Easy to read

1. Please summarize what you view as the key point(s) of the manuscript and the importance of the content to the readers of this periodical.: The key message of the article is that game theory can be used to model attacker/defender scenarios, and that this should be connected more to distribute system security in order to find new insights, how to overcome human biases, and how to address large-scale interdependent distributed systems.

2. Is the manuscript technically sound? Please explain your answer in the Detailed Comments section.: Appears to be - but didn't check completely

3. What do you see as this manuscript's contribution to the literature in this field?: None.

4. What do you see as the strongest aspect of this manuscript?: The relevance of the topic.

5. What do you see as the weakest aspect of this manuscript?: The lack of specific and in-depth insights.

7. Please rate and comment on the timeliness and long term interest of this manuscript to S&P readers in the Detailed Comments section. Select all that apply.: Topic and content are of immediate and continuing interest to S&P readers

Please rate the manuscript. Explain your choice in the Detailed Comments section.: Fair 
